Binary Mechanisms under Privacy-Preserving Noise

We study mechanism design for public-good provision under a noisy privacy-preserving transformation of individual agents' reported preferences. The setting is a standard binary model with transfers and quasi-linear utility. Agents report their preferences for the public good, which are randomly ``flipped,'' so that any individual report may be explained away as the outcome of noise. We study the tradeoffs between preserving the public decisions made in the presence of noise (noise sensitivity), pursuing efficiency, and mitigating the effect of noise on revenue.

==> NS_revenue_one.csv <==
0.001,0.999313128
0.002,0.998584124
0.003,0.99783729
0.004,0.997078376
0.005,0.996310216
0.006,0.995534524
0.007,0.994752452
0.008,0.993964837
0.009,0.99317231
0.01,0.992375368
0.011,0.991574413
0.012,0.990769776
0.013,0.989961736
0.014,0.989150529
0.015,0.98833636
0.016,0.987519408
0.017,0.986699831
0.018,0.985877768
0.019,0.985053344
0.02,0.984226671
0.021,0.98339785
0.022,0.982566974
0.023,0.981734128
0.024,0.980899387
0.025,0.980062825
0.026,0.979224506
0.027,0.978384491
0.028,0.977542837
0.029,0.976699597
0.03,0.97585482
0.031,0.975008551
0.032,0.974160836
0.033,0.973311713
0.034,0.972461222
0.035,0.971609398
0.036,0.970756277
0.037,0.96990189
0.038,0.969046269
0.039,0.968189442
0.04,0.967331437
0.041,0.966472281
0.042,0.965611999
0.043,0.964750615
0.044,0.963888153
0.045,0.963024634
0.046,0.962160079
0.047,0.961294509
0.048,0.960427943
0.049,0.9595604
0.05,0.958691897
0.051,0.957822452
0.052,0.956952082
0.053,0.956080802
0.054,0.955208628
0.055,0.954335575
0.056,0.953461657
0.057,0.952586888
0.058,0.951711282
0.059,0.950834851
0.06,0.949957608
0.061,0.949079565
0.062,0.948200734
0.063,0.947321126
0.064,0.946440753
0.065,0.945559625
0.066,0.944677752
0.067,0.943795145
0.068,0.942911814
0.069,0.942027768
0.07,0.941143016
0.071,0.940257568
0.072,0.939371432
0.073,0.938484617
0.074,0.937597131
0.075,0.936708982
0.076,0.935820179
0.077,0.934930729
0.078,0.934040639
0.079,0.933149917
0.08,0.93225857
0.081,0.931366605
0.082,0.93047403
0.083,0.929580849
0.084,0.928687071
0.085,0.927792702
0.086,0.926897747
0.087,0.926002214
0.088,0.925106107
0.089,0.924209433
0.09,0.923312197
0.091,0.922414405
0.092,0.921516063
0.093,0.920617176
0.094,0.919717748
0.095,0.918817786
0.096,0.917917295
0.097,0.917016279
0.098,0.916114742
0.099,0.915212691
0.1,0.91431013
0.101,0.913407062
0.102,0.912503493
0.103,0.911599427
0.104,0.910694869
0.105,0.909789822
0.106,0.908884291
0.107,0.907978279
0.108,0.907071792
0.109,0.906164832
0.11,0.905257405
0.111,0.904349512
0.112,0.903441159
0.113,0.90253235
0.114,0.901623086
0.115,0.900713373
0.116,0.899803214
0.117,0.898892611
0.118,0.89798157
0.119,0.897070092
0.12,0.896158181
0.121,0.895245841
0.122,0.894333074
0.123,0.893419884
0.124,0.892506274
0.125,0.891592246
0.126,0.890677805
0.127,0.889762952
0.128,0.888847691
0.129,0.887932024
0.13,0.887015955
0.131,0.886099486
0.132,0.885182619
0.133,0.884265358
0.134,0.883347706
0.135,0.882429664
0.136,0.881511236
0.137,0.880592423
0.138,0.879673229
0.139,0.878753656
0.14,0.877833707
0.141,0.876913383
0.142,0.875992687
0.143,0.875071622
0.144,0.87415019
0.145,0.873228393
0.146,0.872306233
0.147,0.871383713
0.148,0.870460835
0.149,0.8695376
0.15,0.868614012
0.151,0.867690072
0.152,0.866765782
0.153,0.865841145
0.154,0.864916162
0.155,0.863990835
0.156,0.863065167
0.157,0.862139159
0.158,0.861212814
0.159,0.860286133
0.16,0.859359117
0.161,0.85843177
0.162,0.857504093
0.163,0.856576087
0.164,0.855647755
0.165,0.854719098
0.166,0.853790118
0.167,0.852860816
0.168,0.851931195
0.169,0.851001257
0.17,0.850071002
0.171,0.849140432
0.172,0.84820955
0.173,0.847278357
0.174,0.846346854
0.175,0.845415043
0.176,0.844482925
0.177,0.843550503
0.178,0.842617777
0.179,0.84168475
0.18,0.840751422
0.181,0.839817796
0.182,0.838883872
0.183,0.837949652
0.184,0.837015138
0.185,0.836080331
0.186,0.835145232
0.187,0.834209843
0.188,0.833274165
0.189,0.8323382
0.19,0.831401949
0.191,0.830465414
0.192,0.829528595
0.193,0.828591493
0.194,0.827654112
0.195,0.82671645
0.196,0.825778511
0.197,0.824840295
0.198,0.823901803
0.199,0.822963036
0.2,0.822023997
0.201,0.821084686
0.202,0.820145104
0.203,0.819205252
0.204,0.818265132
0.205,0.817324745
0.206,0.816384092
0.207,0.815443174
0.208,0.814501993
0.209,0.813560549
0.21,0.812618844
0.211,0.811676878
0.212,0.810734653
0.213,0.80979217
0.214,0.80884943
0.215,0.807906434
0.216,0.806963183
0.217,0.806019678
0.218,0.805075921
0.219,0.804131912
0.22,0.803187652
0.221,0.802243142
0.222,0.801298384
0.223,0.800353378
0.224,0.799408126
0.225,0.798462627
0.226,0.797516884
0.227,0.796570898
0.228,0.795624668
0.229,0.794678197
0.23,0.793731484
0.231,0.792784532
0.232,0.791837341
0.233,0.790889912
0.234,0.789942245
0.235,0.788994342
0.236,0.788046204
0.237,0.787097831
0.238,0.786149225
0.239,0.785200386
0.24,0.784251315
0.241,0.783302013
0.242,0.782352481
0.243,0.78140272
0.244,0.78045273
0.245,0.779502513
0.246,0.778552069
0.247,0.777601399
0.248,0.776650504
0.249,0.775699384
0.25,0.774748041
0.251,0.773796476
0.252,0.772844688
0.253,0.77189268
0.254,0.77094045
0.255,0.769988002
0.256,0.769035334
0.257,0.768082449
0.258,0.767129346
0.259,0.766176027
0.26,0.765222492
0.261,0.764268742
0.262,0.763314777
0.263,0.7623606
0.264,0.761406209
0.265,0.760451606
0.266,0.759496792
0.267,0.758541767
0.268,0.757586532
0.269,0.756631087
0.27,0.755675435
0.271,0.754719574
0.272,0.753763506
0.273,0.752807232
0.274,0.751850751
0.275,0.750894066
0.276,0.749937176
0.277,0.748980082
0.278,0.748022785
0.279,0.747065285

==> NS_revenue_three.csv <==
0.001,0.998051132
0.002,0.995868851
0.003,0.993572154
0.004,0.991192779
0.005,0.98874716
0.006,0.986245587
0.007,0.983695196
0.008,0.981101266
0.009,0.978467885
0.01,0.975798322
0.011,0.973095263
0.012,0.970360955
0.013,0.967597314
0.014,0.964805993
0.015,0.961988437
0.016,0.959145919
0.017,0.956279572
0.018,0.953390413
0.019,0.950479357
0.02,0.947547235
0.021,0.944594806
0.022,0.941622765
0.023,0.938631751
0.024,0.935622355
0.025,0.932595124
0.026,0.929550568
0.027,0.926489162
0.028,0.923411351
0.029,0.92031755
0.03,0.917208152
0.031,0.914083524
0.032,0.910944016
0.033,0.907789956
0.034,0.904621656
0.035,0.901439411
0.036,0.898243504
0.037,0.8950342
0.038,0.891811756
0.039,0.888576414
0.04,0.885328407
0.041,0.882067957
0.042,0.878795278
0.043,0.875510572
0.044,0.872214037
0.045,0.868905861
0.046,0.865586223
0.047,0.862255299
0.048,0.858913257
0.049,0.855560257
0.05,0.852196457
0.051,0.848822005
0.052,0.845437049
0.053,0.842041728
0.054,0.838636179
0.055,0.835220533
0.056,0.831794918
0.057,0.828359458
0.058,0.824914271
0.059,0.821459476
0.06,0.817995184
0.061,0.814521505
0.062,0.811038546
0.063,0.807546411
0.064,0.8040452
0.065,0.800535011
0.066,0.797015939
0.067,0.793488078
0.068,0.789951519
0.069,0.786406349
0.07,0.782852654
0.071,0.77929052
0.072,0.775720026
0.073,0.772141254
0.074,0.768554281
0.075,0.764959185
0.076,0.761356038
0.077,0.757744915
0.078,0.754125885
0.079,0.75049902
0.08,0.746864387
0.081,0.743222053
0.082,0.739572083
0.083,0.73591454
0.084,0.732249488
0.085,0.728576988
0.086,0.724897099
0.087,0.721209881
0.088,0.717515392
0.089,0.713813687
0.09,0.710104822
0.091,0.706388852
0.092,0.702665831
0.093,0.698935809
0.094,0.69519884
0.095,0.691454973
0.096,0.687704258
0.097,0.683946744
0.098,0.680182478
0.099,0.676411508
0.1,0.67263388
0.101,0.668849638
0.102,0.665058828
0.103,0.661261494
0.104,0.657457679
0.105,0.653647424
0.106,0.649830773
0.107,0.646007766
0.108,0.642178442
0.109,0.638342843
0.11,0.634501008
0.111,0.630652974
0.112,0.62679878
0.113,0.622938463
0.114,0.61907206
0.115,0.615199607
0.116,0.61132114
0.117,0.607436694
0.118,0.603546304
0.119,0.599650004

==> NS_revenue_two.csv <==
0.001,0.998913823
0.002,0.997726935
0.003,0.996494158
0.004,0.995229324
0.005,0.993939422
0.006,0.992628754
0.007,0.991300258
0.008,0.989956083
0.009,0.988597875
0.01,0.987226939
0.011,0.985844336
0.012,0.984450949
0.013,0.983047525
0.014,0.981634704
0.015,0.980213041
0.016,0.978783024
0.017,0.977345084
0.018,0.975899606
0.019,0.974446934
0.02,0.97298738
0.021,0.971521228
0.022,0.970048736
0.023,0.96857014
0.024,0.967085658
0.025,0.965595491
0.026,0.964099827
0.027,0.962598837
0.028,0.961092684
0.029,0.959581519
0.03,0.958065483
0.031,0.956544708
0.032,0.95501932
0.033,0.953489437
0.034,0.951955169
0.035,0.950416622
0.036,0.948873896
0.037,0.947327086
0.038,0.945776281
0.039,0.944221567
0.04,0.942663026
0.041,0.941100735
0.042,0.939534771
0.043,0.937965202
0.044,0.936392098
0.045,0.934815525
0.046,0.933235544
0.047,0.931652216
0.048,0.930065599
0.049,0.928475749
0.05,0.926882719
0.051,0.925286562
0.052,0.923687325
0.053,0.922085059
0.054,0.920479809
0.055,0.91887162
0.056,0.917260536
0.057,0.915646598
0.058,0.914029847
0.059,0.912410322
0.06,0.910788062
0.061,0.909163104
0.062,0.907535483
0.063,0.905905233
0.064,0.90427239
0.065,0.902636986
0.066,0.900999052
0.067,0.89935862
0.068,0.89771572
0.069,0.896070381
0.07,0.894422632
0.071,0.892772501
0.072,0.891120014
0.073,0.889465199
0.074,0.887808082
0.075,0.886148686
0.076,0.884487038
0.077,0.88282316
0.078,0.881157077
0.079,0.879488811
0.08,0.877818384
0.081,0.876145819
0.082,0.874471136
0.083,0.872794357
0.084,0.871115501
0.085,0.86943459
0.086,0.867751642
0.087,0.866066676
0.088,0.864379712
0.089,0.862690767
0.09,0.86099986
0.091,0.859307007
0.092,0.857612228
0.093,0.855915537
0.094,0.854216953
0.095,0.85251649
0.096,0.850814166
0.097,0.849109995
0.098,0.847403994
0.099,0.845696176
0.1,0.843986557
0.101,0.842275152
0.102,0.840561975
0.103,0.838847039
0.104,0.837130359
0.105,0.835411947
0.106,0.833691818
0.107,0.831969984
0.108,0.830246459
0.109,0.828521254
0.11,0.826794382
0.111,0.825065856
0.112,0.823335687
0.113,0.821603887
0.114,0.819870468
0.115,0.818135441
0.116,0.816398818
0.117,0.814660609
0.118,0.812920826
0.119,0.811179479
0.12,0.809436579
0.121,0.807692136
0.122,0.80594616
0.123,0.804198662
0.124,0.802449652
0.125,0.800699139
0.126,0.798947132
0.127,0.797193643
0.128,0.795438679
0.129,0.793682251
0.13,0.791924367
0.131,0.790165036
0.132,0.788404267
0.133,0.786642069
0.134,0.784878451
0.135,0.783113421
0.136,0.781346988
0.137,0.779579159
0.138,0.777809943
0.139,0.776039348
0.14,0.774267383
0.141,0.772494054
0.142,0.77071937
0.143,0.768943338
0.144,0.767165966
0.145,0.765387262
0.146,0.763607232
0.147,0.761825884
0.148,0.760043226
0.149,0.758259264
0.15,0.756474005
0.151,0.754687456
0.152,0.752899625
0.153,0.751110518
0.154,0.749320141
0.155,0.747528502
0.156,0.745735606
0.157,0.74394146
0.158,0.742146072
0.159,0.740349446
0.16,0.738551589
0.161,0.736752508
0.162,0.734952208
0.163,0.733150696
0.164,0.731347977
0.165,0.729544057
0.166,0.727738943
0.167,0.72593264
0.168,0.724125153
0.169,0.722316489
0.17,0.720506652
0.171,0.718695649
0.172,0.716883485
0.173,0.715070166
0.174,0.713255696
0.175,0.711440081
0.176,0.709623326
0.177,0.707805436
0.178,0.705986417
0.179,0.704166274
0.18,0.702345012
0.181,0.700522635
0.182,0.698699148
0.183,0.696874557
0.184,0.695048867
0.185,0.693222081
0.186,0.691394206
0.187,0.689565244
0.188,0.687735202
0.189,0.685904084
0.19,0.684071894
0.191,0.682238637
0.192,0.680404318
0.193,0.67856894
0.194,0.676732508
0.195,0.674895027
0.196,0.6730565
0.197,0.671216933
0.198,0.669376329
0.199,0.667534692
